Kernel-Based Generalized Median Computation for Consensus Learning

Computing a consensus object from a set of given objects is a core problem in machine learning and pattern recognition. One popular approach is to formulate it as an optimization problem using the generalized median. Previous methods like the Prototype and Distance-Preserving Embedding methods transform objects into a vector space, solve the generalized median problem in this space, and inversely transform back into the original space. Both of these methods have been successfully applied to a wide range of object domains, where the generalized median problem has inherent high computational complexity (typically $\mathcal{NP}$-hard) and therefore approximate solutions are required. Previously, explicit embedding methods were used in the computation, which often do not reflect the spatial relationship between objects exactly. In this work we introduce a kernel-based generalized median framework that is applicable to both positive definite and indefinite kernels. This framework computes the relationship between objects and its generalized median in kernel space, without the need of an explicit embedding. We show that the spatial relationship between objects is more accurately represented in kernel space than in an explicit vector space using easy-to-compute kernels, and demonstrate superior performance of generalized median computation on datasets of three different domains. A software toolbox resulting from our work is made publicly available to encourage other researchers to explore the generalized median computation and applications.

==> images/distortion/distortion_darwin.csv <==
c,dist_sub_lin,dist_sub_nd,dist_sub_pol,dist_sub_rbf,edit,cca,prototype
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.025,0.0,0.0,0.0,15.27065527065527,0.0,0.0,0.0
0.05,0.0,0.0,0.0,10.339031339031335,0.0,0.0,0.0
0.07500000000000001,0.0,0.0,0.0,6.642450142450143,0.0,0.0,0.0
0.1,0.0,0.0,0.0,4.3433048433048445,0.0,0.0,0.0
0.125,0.0,0.0,0.0,1.5384615384615372,0.0,0.0,0.0
0.15000000000000002,0.0,0.0,0.0,0.42307692307692313,0.0,0.0,0.0
0.17500000000000002,0.0,0.0,0.0,0.27920227920227925,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.21082621082621086,0.0,0.0,0.0
0.225,0.0,0.0,0.0,0.23076923076923084,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.275,0.0,0.0,0.0,0.2450142450142448,0.0,0.0,0.005698005698005693
0.30000000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.01566951566951569
0.325,0.0,0.0,0.0,0.0,0.0,0.0,0.019943019943019925
0.35000000000000003,0.0,0.0,0.0,0.25071225071225106,0.0,0.0,0.03418803418803423
0.375,0.0,0.0,0.0,0.0,0.0,0.0,0.05413105413105408
0.4,0.0,0.0,0.0,0.0,0.0,0.0,0.04131054131054127
0.42500000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.037037037037037084
0.45,0.0,0.0,0.0,0.1723646723646722,0.0,0.0,0.032763532763532735
0.47500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.04131054131054137
0.5,0.0,0.0,0.0,0.0,0.0,0.0,0.03846153846153843
0.525,0.0,0.0,0.0,0.0,0.0,0.0,0.042735042735042694
0.55,0.0,0.0,0.0,0.0,0.0,0.0,0.032763532763532735
0.5750000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.03133903133903131
0.6000000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.03418803418803431
0.625,0.0,0.0,0.0,0.0,0.0,0.0,0.028490028490028466
0.65,0.0,0.0,0.0,0.0,0.0,0.0,0.028490028490028466
0.675,0.0,0.0,0.0,0.0,0.0,0.0,0.03133903133903131
0.7000000000000001,0.0,0.0,0.0,0.05128205128205123,0.0,0.0,0.02706552706552704
0.7250000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.022792022792022873
0.75,0.0,0.0,0.0,0.0,0.0,0.0,0.025641025641025616
0.775,0.0,0.0,0.0,0.0,0.0,0.0,0.03561253561253558
0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.022792022792022772
0.8250000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.03418803418803416
0.8500000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.027065527065527163
0.875,0.0,0.0,0.0,0.0,0.0,0.012820512820512808,0.021367521367521347
0.9,0.0,0.0,0.0,0.0,0.0,0.08404558404558396,0.025641025641025616
0.925,0.0,0.0,0.0,0.0,0.0,0.3034188034188032,0.03418803418803416
0.9500000000000001,0.0,0.0,0.0,0.0,0.0,2.804843304843302,0.024216524216524198
0.9750000000000001,0.0,0.0,0.0,0.0,0.0,19.820512820512892,0.019943019943020016
1.0,39.99999999999979,0.0,39.99999999999979,0.0,0.0,13.80199430199423,0.021367521367521253
1.0250000000000001,0.0,0.0,0.0,0.0,0.0,2.297720797720806,0.2649572649572659
1.05,0.0,0.0,0.0,0.0,0.0,0.5256410256410275,0.9373219373219407
1.075,0.0,0.0,0.0,0.0,0.0,0.1623931623931615,0.9245014245014196
1.1,0.0,0.0,0.0,0.002849002849002859,0.0,0.07977207977208006,0.8404558404558434
1.125,0.0,0.0,0.0,0.0,0.0,0.04985754985754959,0.7321937321937283
1.1500000000000001,0.0,0.0,0.0,0.0,0.0,0.0384615384615386,0.7150997150997177
1.175,0.0,0.0,0.0,0.0,0.0,0.007122507122507085,0.5897435897435866
1.2000000000000002,0.0,0.0,0.0,0.0,0.0,0.005698005698005718,0.49572649572649746
1.225,0.0,0.0,0.0,0.0,0.0,0.0014245014245014296,0.41025641025641174
1.25,0.0,0.0,0.0,0.0,0.0,0.0042735042735042505,0.4088319088319066
1.2750000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.41737891737891886
1.3,0.0,0.0,0.0,0.0,0.0,0.0,0.3803418803418783
1.3250000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.3689458689458702
1.35,0.0,0.0,0.0,0.0,0.0,0.0,0.32478632478632596
1.375,0.0,0.0,0.0,0.0,0.0,0.0,0.3361823361823344
1.4000000000000001,0.0,40.00000000000014,0.0,0.0,0.0,0.0,0.2663817663817673
1.425,0.0,0.0,0.0,0.0,0.0,0.0,0.8390313390313345
1.4500000000000002,0.0,0.0,0.0,0.0,0.0,0.0,2.756410256410266
1.475,0.0,0.0,0.0,0.0,0.0,0.0,2.646723646723656
1.5,0.0,0.0,0.0,0.0,0.0,0.0,2.225071225071213
1.5250000000000001,0.0,0.0,0.0,0.0,0.0,0.0,1.8176638176638242
1.55,0.0,0.0,0.0,0.0,0.0,0.0,1.5213675213675133
1.5750000000000002,0.0,0.0,0.0,0.0,0.0,0.0,1.2678062678062723
1.6,0.0,0.0,0.0,0.0,0.0,0.0,1.2264957264957308
1.625,0.0,0.0,0.0,0.0,0.0,0.0,1.0128205128205074
1.6500000000000001,0.0,0.0,0.0,0.0,0.0,0.0,1.0099715099715136
1.675,0.0,0.0,0.0,0.0,0.0,0.0,0.8660968660968614
1.7000000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.8048433048433077
1.725,0.0,0.0,0.0,0.0,40.00000000000014,0.0,0.7735042735042762
1.75,0.0,0.0,0.0,0.0,0.0,0.0,0.6282051282051249
1.7750000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.6623931623931647
1.8,0.0,0.0,0.0,0.0,0.0,0.0,0.5940170940170909
1.8250000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.5484330484330504
1.85,0.0,0.0,0.0,0.0,0.0,0.0,0.5299145299145318
1.875,0.0,0.0,0.0,0.0,0.0,0.0,0.4814814814814789
1.9000000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.47008547008547175
1.925,0.0,0.0,0.0,0.0,0.0,0.0,0.3789173789173769
1.9500000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.3888888888888902
1.975,0.0,0.0,0.0,0.0,0.0,0.0,0.3475783475783488
2.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3433048433048445
2.025,0.0,0.0,0.0,0.0,0.0,0.0,0.30341880341879907
2.0500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.3276353276353288
2.075,0.0,0.0,0.0,0.0,0.0,0.0,0.29487179487179593
2.1,0.0,0.0,0.0,0.0,0.0,0.0,0.2792022792022802
2.125,0.0,0.0,0.0,0.0,0.0,0.0,0.26353276353276445
2.15,0.0,0.0,0.0,0.0,0.0,0.0,0.21509971509971207
2.1750000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.2507122507122516
2.2,0.0,0.0,0.0,0.0,0.0,0.0,0.2307692307692316
2.225,0.0,0.0,0.0,0.0,0.0,0.0,0.20940170940171016
2.25,0.0,0.0,0.0,0.0,0.0,0.0,0.2065527065527073
2.275,0.0,0.0,0.0,0.0,0.0,0.0,0.2094017094017064
2.3000000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.17663817663817724
2.325,0.0,0.0,0.0,0.0,0.0,0.0,0.20370370370370441
2.35,0.0,0.0,0.0,0.0,0.0,0.0,0.1780626780626787
2.375,0.0,0.0,0.0,0.0,0.0,0.0,0.16951566951566713
2.4000000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.12820512820512867
2.4250000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.1296296296296301
2.45,0.0,0.0,0.0,0.0,0.0,0.0,0.12393162393162437
2.475,0.0,0.0,0.0,0.0,0.0,0.0,0.14245014245014295
2.5,0.0,0.0,0.0,0.0,0.0,0.0,0.126780626780625
2.5250000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.10826210826210865
2.5500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.10398860398860436
2.575,0.0,0.0,0.0,0.0,0.0,0.0,0.12678062678062724
2.6,0.0,0.0,0.0,0.0,0.0,0.0,0.11396011396011436
2.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0982905982905969
2.6500000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.08547008547008578
2.6750000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.07834757834757862
2.7,0.0,0.0,0.0,0.0,0.0,0.0,0.07977207977208006
2.725,0.0,0.0,0.0,0.0,0.0,0.0,0.0726495726495729
2.75,0.0,0.0,0.0,0.0,0.0,0.0,0.08119658119658005
2.7750000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.06980056980057005
2.8000000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.05982905982906004
2.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0626780626780629
2.85,0.0,0.0,0.0,0.0,0.0,0.0,0.04700854700854718
2.875,0.0,0.0,0.0,0.0,0.0,0.0,0.05698005698005617
2.9000000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.06552706552706576
2.9250000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.03418803418803431
2.95,0.0,0.0,0.0,0.0,0.0,0.0,0.05128205128205147
2.975,0.0,0.0,0.0,0.0,0.0,0.0,0.04273504273504289
3.0,0.0,0.0,0.0,0.0,0.0,0.0,0.04415954415954353
3.0250000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.03703703703703717
3.0500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.04131054131054145
3.075,0.0,0.0,0.0,0.0,0.0,0.0,0.04273504273504289
3.1,0.0,0.0,0.0,0.0,0.0,0.0,0.03418803418803431
3.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0327635327635323
3.1500000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.03703703703703717
3.1750000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.04273504273504289
3.2,0.0,0.0,0.0,0.0,0.0,0.0,0.027065527065527163
3.225,0.0,0.0,0.0,0.0,0.0,0.0,0.03418803418803431
3.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0327635327635323
3.2750000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.022792022792022873
3.3000000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.025641025641025734
3.325,0.0,0.0,0.0,0.0,0.0,0.0,0.017094017094017155
3.35,0.0,0.0,0.0,0.0,0.0,0.0,0.011396011396011436
3.375,0.0,0.0,0.0,0.0,0.0,0.0,0.018518518518518254
3.4000000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.021367521367521444
3.4250000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.022792022792022873
3.45,0.0,0.0,0.0,0.0,0.0,0.0,0.017094017094017155
3.475,0.0,0.0,0.0,0.0,0.0,0.0,0.022792022792022873
3.5,0.0,0.0,0.0,0.0,0.0,0.0,0.01709401709401685
3.5250000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.011396011396011436
3.5500000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.017094017094017155
3.575,0.0,0.0,0.0,0.0,0.0,0.0,0.018518518518518583
3.6,0.0,0.0,0.0,0.0,0.0,0.0,0.017094017094017155
3.625,0.0,0.0,0.0,0.0,0.0,0.0,0.01566951566951545
3.6500000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.018518518518518583
3.6750000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.014245014245014296
3.7,0.0,0.0,0.0,0.0,0.0,0.0,0.015669515669515726
3.725,0.0,0.0,0.0,0.0,0.0,0.0,0.015669515669515726
3.75,0.0,0.0,0.0,0.0,0.0,0.0,0.01566951566951545
3.7750000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.007122507122507148
3.8000000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.009971509971510008
3.825,0.0,0.0,0.0,0.0,0.0,0.0,0.011396011396011436
3.85,0.0,0.0,0.0,0.0,0.0,0.0,0.009971509971510008
3.875,0.0,0.0,0.0,0.0,0.0,0.0,0.009971509971509829
3.9000000000000004,0.0,0.0,0.0,0.0,0.0,0.0,0.005698005698005718
3.9250000000000003,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014296
3.95,0.0,0.0,0.0,0.0,0.0,0.0,0.014245014245014296
3.975,0.0,0.0,0.0,0.0,0.0,0.0,0.007122507122507148
4.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.025,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504365
4.05,0.0,0.0,0.0,0.0,0.0,0.0,0.011396011396011234
4.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0028490028490028084
4.1000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.00569800569800582
4.125,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504212
4.15,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504365
4.175,0.0,0.0,0.0,0.0,0.0,0.0,0.01709401709401685
4.2,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504212
4.2250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0071225071225072744
4.25,0.0,0.0,0.0,0.0,0.0,0.0,0.005698005698005617
4.275,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504365
4.3,0.0,0.0,0.0,0.0,0.0,0.0,0.0028490028490028084
4.325,0.0,0.0,0.0,0.0,0.0,0.0,0.005698005698005617
4.3500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.425,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.45,0.0,0.0,0.0,0.0,0.0,0.0,0.004273504273504212
4.4750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.00284900284900291
4.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.525,0.0,0.0,0.0,0.0,0.0,0.0,0.001424501424501455
4.55,0.0,0.0,0.0,0.0,0.0,0.0,0.0028490028490028084
4.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.6000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.675,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.7250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.800000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.8500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.925000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
4.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
4.9750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.001424501424501455
5.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.025,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.050000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.001424501424501455
5.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.1000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.00284900284900291
5.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.175000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.2250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0014245014245014042
5.275,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.3500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.425000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.4750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.550000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.6000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.675000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.7250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.800000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.8500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.925000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
5.9750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.025,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.050000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.1000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.175000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.2250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.275,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.3500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.425000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.4750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.550000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.6000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.675000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.7250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.800000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.8500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.925000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0
6.9750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.025,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.050000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.075,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.1000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.125,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.15,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.175000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.2,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.2250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.25,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.275,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.300000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.325,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.3500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.375,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.425000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.45,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.4750000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.525,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.550000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.575,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.6000000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.625,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.65,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.675000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.7,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.7250000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.75,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.775,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.800000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.8500000000000005,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.925000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0
7.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> images/sod_iteration_normalized.csv <==
x,y1,y2,y3,y4,y5,y6,y7,y8,y9,y10,y11,y12,y13,y14,y15,y16,y17,y18,y19,y20,y21,y22,y23,y24,y25,y26,y27,y28,y29,y30,y31,y32,y33,y34,y35,y36
1,1.31673582295989,1.2647412755716,1.20698576972833,1.26041666666667,1.33982035928144,1.25896414342629,1.15303738317757,1.12778904665314,1.20772303595206,1.30896551724138,1.085,1.14343163538874,1.11374407582938,1.08290816326531,1.19925280199253,1.17158931082982,1.272,1.07377049180328,1.12359550561798,1.21189024390244,1.08168642951252,1.19117647058824,1.36962750716332,1.21630094043887,1.09295774647887,1,1.09969788519637,1.21630094043887,1.10086455331412,1.20238095238095,1.08641975308642,1.10574018126888,1.17379679144385,1.10557184750733,1,1
2,1.2268326417704,1.15282791817088,1.20698576972833,1.25260416666667,1.24251497005988,1.21513944223108,1.07359813084112,1.1237322515213,1.16777629826897,1.3048275862069,1.0775,1.14343163538874,1.03672985781991,1.08290816326531,1.19925280199253,1.12376933895921,1.22,1.07377049180328,1.11860174781523,1.21189024390244,1.08168642951252,1.19117647058824,1,1.10031347962382,1,1,1,1.11598746081505,1.00576368876081,1.10416666666667,1.08641975308642,1.09969788519637,1.0855614973262,1.10263929618768,1,1
3,1.2268326417704,1.11672683513839,1.124191461837,1.22265625,1.24251497005988,1.17131474103586,1.07359813084112,1.1237322515213,1,1.3048275862069,1.0775,1.14343163538874,1.03672985781991,1.08290816326531,1.19925280199253,1.09282700421941,1.17866666666667,1.07377049180328,1.08739076154807,1.21036585365854,1.08168642951252,1.19117647058824,1,1.09717868338558,1,1,1,1.11598746081505,1,1,1,1.09969788519637,1.08288770053476,1.10263929618768,1,1
4,1.2268326417704,1.04813477737665,1.124191461837,1.22265625,1.19311377245509,1.13014608233732,1.04789719626168,1.06490872210953,1,1.26344827586207,1.0775,1.14343163538874,1.03672985781991,1.08290816326531,1.16562889165629,1.09282700421941,1.08533333333333,1.07377049180328,1.04494382022472,1.21036585365854,1.08168642951252,1.19117647058824,1,1.09717868338558,1,1,1,1.11598746081505,1,1,1,1.09969788519637,1.08288770053476,1.09384164222874,1,1
5,1.2268326417704,1.04813477737665,1.124191461837,1.22265625,1.19311377245509,1.13014608233732,1.04789719626168,1.06490872210953,1,1.26344827586207,1.04,1.14343163538874,1.03672985781991,1.08290816326531,1.10958904109589,1.09282700421941,1.04533333333333,1.07259953161593,1,1.21036585365854,1.08168642951252,1.19117647058824,1,1.09717868338558,1,1,1,1.11598746081505,1,1,1,1.09969788519637,1.08288770053476,1,1,1
6,1.18533886583679,1.0072202166065,1.124191461837,1.22265625,1.19311377245509,1.13014608233732,1.04789719626168,1.06490872210953,1,1.26344827586207,1.04,1.14343163538874,1.03672985781991,1.08290816326531,1.10958904109589,1.08860759493671,1.04133333333333,1,1,1.21036585365854,1.08168642951252,1.19117647058824,1,1.09717868338558,1,1,1,1.11598746081505,1,1,1,1.09969788519637,1.08288770053476,1,1,1
7,1.13692946058091,1,1,1.13020833333333,1.09431137724551,1.09163346613546,1,1,1,1.12551724137931,1.035,1.08981233243968,1,1,1,1.0450070323488,1,1,1,1.15548780487805,1.03425559947299,1.08823529411765,1,1,1,1,1,1.10344827586207,1,1,1,1.00302114803625,1,1,1,1
8,1,1,1,1.0390625,1,1,1,1,,1.08275862068966,1,1.04691689008043,1,1,1,1,1,,,1.14786585365854,1,1,,1,,,,1,,,,1,1,,,
9,1,,,1,1,1,,,,1,1,1,,,,1,,,,1,1,1,,,,,,1,,,,1,,,,
10,,,,1,,,,,,1,,1,,,,,,,,1,,,,,,,,,,,,,,,,
11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

